Classifying Whole Slide Images: What Matters?

Recently there have been many algorithms proposed for the classification of very high resolution whole slide images (WSIs). These new algorithms are mostly focused on finding novel ways to combine the information from small local patches extracted from the slide, with an emphasis on effectively aggregating more global information for the final predictor. In this paper we thoroughly explore different key design choices for WSI classification algorithms to investigate what matters most for achieving high accuracy. Surprisingly, we found that capturing global context information does not necessarily mean better performance. A model that captures the most global information consistently performs worse than a model that captures less global information. In addition, a very simple multi-instance learning method that captures no global information performs almost as well as models that capture a lot of global information. These results suggest that the most important features for effective WSI classification are captured at the local small patch level, where cell and tissue micro-environment detail is most pronounced. Another surprising finding was that unsupervised pre-training on a larger set of 33 cancers gives significantly worse performance compared to pre-training on a smaller dataset of 7 cancers (including the target cancer). We posit that pre-training on a smaller, more focused dataset allows the feature extractor to make better use of the limited feature space to better discriminate between subtle differences in the input patch.

==> images/train_loss_pretrained_l2/33_cancer_hipt_finetuned.csv <==
Step,train/loss,train/loss__MIN,train/loss__MAX
0,0.642150905,0.606383929,0.684305219
1,0.583747895,0.535574165,0.644787139
2,0.548465514,0.487757115,0.610359125
3,0.509446703,0.481013878,0.556619216
4,0.503151936,0.455751545,0.55130746
5,0.497629114,0.445275802,0.624559686
6,0.486814329,0.445318881,0.531215278
7,0.464261914,0.402378664,0.532341651
8,0.450603629,0.415981469,0.49653291
9,0.474387649,0.406492355,0.611859897
10,0.465716988,0.390856458,0.582616107
11,0.438152149,0.369966748,0.603598726
12,0.437638494,0.390530634,0.513640622
13,0.433412979,0.379568798,0.48516619
14,0.401064861,0.327477697,0.434960167
15,0.404381911,0.336740183,0.515246794
16,0.393867952,0.318603753,0.464360175
17,0.385608257,0.332267848,0.411917319
18,0.388668429,0.339268369,0.447228091
19,0.375281388,0.290716208,0.445101558
20,0.368709368,0.305363761,0.441430118
21,0.34911491,0.280401186,0.429625488
22,0.362201797,0.293688345,0.482475146
23,0.330837797,0.223712807,0.393506489
24,0.317532354,0.258453075,0.440458391
25,0.328520205,0.267506267,0.438970217
26,0.32727925,0.257511408,0.441524779
27,0.314777836,0.24711986,0.433550957
28,0.293384398,0.198737548,0.432296137
29,0.276486482,0.207465962,0.390320688
30,0.27652453,0.221414308,0.383189842
31,0.263549787,0.153447821,0.338749437
32,0.279859527,0.166206076,0.408232756
33,0.268603768,0.180926946,0.354182098
34,0.26275948,0.171833504,0.401952644
35,0.236128443,0.164502258,0.326938349
36,0.24996833,0.149241275,0.402069673
37,0.251715202,0.125861325,0.352147346
38,0.24724352,0.168072011,0.356046767
39,0.225202857,0.161825364,0.34371375
40,0.223142945,0.143273192,0.303156003
41,0.219207937,0.103791429,0.371639656
42,0.229791586,0.126043745,0.398434055
43,0.221941886,0.128238171,0.357297797
44,0.205234267,0.127044602,0.314270281
45,0.212858617,0.145785009,0.299172653
46,0.186057284,0.094524437,0.257613727
47,0.181023004,0.083579752,0.284497733
48,0.180885866,0.082197133,0.272567486
49,0.163827088,0.106071371,0.293118324
50,0.181852715,0.077292921,0.275510606
51,0.166939127,0.09099072,0.284565342
52,0.166119558,0.099160382,0.249327036
53,0.184640736,0.106757826,0.264965137
54,0.177133883,0.09763949,0.27700178
55,0.162851799,0.103032865,0.2808684
56,0.150795624,0.08267155,0.235320471
57,0.169612959,0.11349249,0.250241766
58,0.159879025,0.097399787,0.243210371
59,0.1559952,0.088577346,0.295375721
60,0.162023076,0.105551718,0.244197904
61,0.134318072,0.084207083,0.198126407
62,0.126705183,0.063704114,0.201601787
63,0.147684774,0.078666416,0.235593036
64,0.162808105,0.070243793,0.221201471
65,0.112599,0.080892733,0.162590672
66,0.132379238,0.071901066,0.186606668
67,0.140414807,0.048408752,0.220091772
68,0.12626806,0.072970848,0.176677354
69,0.123046209,0.068533136,0.185659676
70,0.118114118,0.080088523,0.159887224
71,0.139679705,0.03946438,0.243410419
72,0.111755347,0.057227821,0.238460881
73,0.131620968,0.068056863,0.18478205
74,0.132784096,0.066908299,0.189768887
75,0.096601976,0.060691978,0.178358543
76,0.109794482,0.063239946,0.157256903
77,0.095170098,0.039146754,0.163825171
78,0.09620155,0.051719013,0.163641349
79,0.120061781,0.073073379,0.180650182
80,0.090573767,0.046175641,0.14798338
81,0.119714201,0.062975419,0.208415814
82,0.098779448,0.037547067,0.154276555
83,0.090233517,0.018357593,0.182072974
84,0.102053505,0.027224099,0.167083531
85,0.084387676,0.027932064,0.178537932
86,0.108031789,0.046558277,0.186809945
87,0.084864612,0.022829163,0.141960842
88,0.104870801,0.035887418,0.138916005
89,0.102762672,0.048654446,0.14349018
90,0.091161125,0.047589304,0.149613458
91,0.08673112,0.048586966,0.154586291
92,0.071963258,0.017305995,0.126217084
93,0.083819923,0.008998497,0.224254689
94,0.095278401,0.030297084,0.174037196
95,0.080440276,0.038275752,0.1709535
96,0.088363898,0.04624986,0.184939555
97,0.084766712,0.036953645,0.13259703
98,0.074171051,0.032071152,0.126276197
99,0.078158884,0.009574615,0.119994455


==> images/train_loss_pretrained_l2/33_cancer_hipt_frozen.csv <==
Step,train/loss,train/loss__MIN,train/loss__MAX
0,0.50856924,0.465560262,0.53181248
1,0.319687389,0.282073908,0.348327138
2,0.240887755,0.213045775,0.264851284
3,0.211561794,0.170465807,0.24729741
4,0.160588937,0.140790309,0.196693983
5,0.132848555,0.078004346,0.169408782
6,0.124978513,0.102824213,0.162586254
7,0.096707469,0.077122236,0.123055774
8,0.086585278,0.065181813,0.108026724
9,0.083870685,0.041676991,0.148712255
10,0.078125475,0.064320207,0.100684777
11,0.069656701,0.04509074,0.094987548
12,0.062295002,0.034213634,0.102335215
13,0.055587459,0.032525653,0.093893842
14,0.04498684,0.018525326,0.07854459
15,0.048125735,0.024723095,0.068321435
16,0.043509999,0.021137685,0.075013668
17,0.048216113,0.035645432,0.07830521
18,0.034766482,0.00499852,0.053941281
19,0.037303021,0.011998351,0.055953611
20,0.040300854,0.005771758,0.060796499
21,0.037452912,0.006433177,0.078469247
22,0.025605229,0.008860473,0.053227274
23,0.01293505,0.000733647,0.029728225
24,0.037165474,0.001536881,0.083114226
25,0.025886592,0.002913949,0.058921697
26,0.028853074,0.010876221,0.048970625
27,0.036011305,0.013952262,0.078267959
28,0.025342694,0.001581729,0.042297061
29,0.022783641,0.001008297,0.052467115
30,0.014773325,0.000365393,0.031423182
31,0.028930561,0.000478148,0.059529743
32,0.022365079,0.000235238,0.052129253
33,0.026847324,0.003247521,0.05612002
34,0.016090665,0.00069723,0.038159422
35,0.015679568,0.001443353,0.044613313
36,0.025422772,0.000440322,0.043968168
37,0.024915612,0.006842817,0.05307511
38,0.015430771,0.00070032,0.06958836
39,0.013706146,0.000407103,0.04996746
40,0.018893479,0.001909901,0.049002979
41,0.020329537,0.001497182,0.047638426
42,0.015217384,0.000477182,0.037710849
43,0.005920428,0.000503198,0.023241492
44,0.013499774,0.000190452,0.040053123
45,0.00749141,0.000145471,0.049142758
46,0.01083836,0.000192451,0.044814361
47,0.019714344,0.000146692,0.058856871
48,0.018806532,0.000141562,0.050371985
49,0.016015011,0.000256112,0.054359416
50,0.013269007,0.001031928,0.030797504
51,0.013457341,0.001531495,0.043514985
52,0.008665651,0.000546606,0.031523975
53,0.011395198,0.000217316,0.032706825
54,0.015458676,0.000144224,0.032133556
55,0.00651662,0.000114181,0.022650065
56,0.009963206,0.000109529,0.035291111
57,0.01200518,0.000166133,0.058851558
58,0.00716281,0.000105563,0.024416754
59,0.017297049,0.000206112,0.064638894
60,0.009662945,0.000120023,0.054738638
61,0.010316613,0.000124562,0.023855865
62,0.006962865,0.000117471,0.029571181
63,0.010647695,0.000113263,0.04244027
64,0.016157182,0.000186722,0.093111643
65,0.008106806,0.000193789,0.034841063
66,0.009347797,9.90684E-05,0.032115283
67,0.007874002,0.000125642,0.024391502
68,0.011469117,0.000124665,0.046674665
69,0.013362354,0.000113905,0.031724331
70,0.015587711,0.000305165,0.069406059
71,0.008746122,0.000155735,0.028726223
72,0.009482838,0.000122226,0.049975975
73,0.010665538,0.00012689,0.034402586
74,0.006233984,0.00014282,0.018620051
75,0.008288627,0.000104352,0.050393256
76,0.00870054,0.000100621,0.030707069
77,0.013650599,0.000118838,0.057252929
78,0.006012216,0.000157699,0.032336959
79,0.013699805,0.000218819,0.034204658
80,0.010766902,0.000125018,0.031727531
81,0.002797737,0.00016693,0.010418429
82,0.013723971,0.000174927,0.06879727
83,0.005488808,7.99335E-05,0.028196586
84,0.00895578,0.000125178,0.046428721
85,0.007315606,0.000138387,0.036988027
86,0.007132781,7.38341E-05,0.036242596
87,0.009660712,0.000107711,0.05692101
88,0.008133293,0.000135591,0.03701418
89,0.009909294,8.18885E-05,0.036707678
90,0.006168587,6.80215E-05,0.051054495
91,0.014559159,8.14299E-05,0.054028575
92,0.006604044,0.000113468,0.029267861
93,0.004522061,0.000129017,0.019870346
94,0.009004181,0.000139102,0.045726002
95,0.00317174,9.81809E-05,0.017491451
96,0.007084832,8.96682E-05,0.058004989
97,0.007441829,0.000101746,0.03919772
98,0.010387653,0.000102459,0.055248618
99,0.011270308,0.000129127,0.043714665


==> images/train_loss_pretrained_l2/7_cancer_hipt_finetuned.csv <==
Step,train/loss,train/loss__MIN,train/loss__MAX
0,0.656834548,0.590245744,0.712772138
1,0.568240636,0.36864357,0.688225606
2,0.52003906,0.317066872,0.70628072
3,0.502655925,0.309557124,0.699610319
4,0.473966664,0.245198271,0.696281969
5,0.44701212,0.194778412,0.714523795
6,0.422779353,0.187230523,0.696777075
7,0.39489405,0.25401733,0.692824667
8,0.339823496,0.170410847,0.648088535
9,0.331996193,0.153183025,0.668249834
10,0.340008963,0.205487069,0.691532955
11,0.292085479,0.157715764,0.652982628
12,0.2827786,0.141791816,0.670610702
13,0.298898866,0.087688693,0.616364392
14,0.29407792,0.134137161,0.522021453
15,0.266164743,0.117080896,0.582849629
16,0.278877887,0.180164532,0.566835287
17,0.279565144,0.138012181,0.644713275
18,0.243194315,0.132421514,0.570626805
19,0.22870295,0.108002999,0.5371971
20,0.200779385,0.122288986,0.460158038
21,0.187708784,0.122377776,0.429357144
22,0.197498958,0.093159588,0.531634422
23,0.183513257,0.089642167,0.495996733
24,0.169250769,0.074612171,0.43146446
25,0.149899276,0.077595789,0.356226981
26,0.153920987,0.0867668,0.290832132
27,0.150359441,0.043297515,0.257251794
28,0.143341949,0.080450555,0.279116393
29,0.135687894,0.058665015,0.268774788
30,0.129711167,0.063593406,0.239698063
31,0.120430914,0.045595494,0.249706783
32,0.116278062,0.063048276,0.29539134
33,0.117845238,0.048236027,0.233469543
34,0.123051322,0.059937657,0.253104761
35,0.116877073,0.064817278,0.206183579
36,0.096043311,0.042065118,0.182957997
37,0.115410247,0.041565254,0.188543758
38,0.119315347,0.060271812,0.18451755
39,0.10560353,0.057414564,0.165780996
40,0.090857014,0.060138081,0.167322599
41,0.081988284,0.045809918,0.179514036
42,0.066121768,0.015390081,0.156971489
43,0.086142637,0.025144767,0.174533067
44,0.09281738,0.019793872,0.165972866
45,0.072925198,0.023580056,0.104283777
46,0.066443736,0.019155385,0.123681377
47,0.069625199,0.022027404,0.144559025
48,0.083062036,0.038470263,0.1453259
49,0.056861798,0.021316979,0.106707105
50,0.055852772,0.008185451,0.112231883
51,0.059149899,0.01839518,0.103764585
52,0.0553248,0.002140792,0.103508519
53,0.064144983,0.012156857,0.158010904
54,0.057372429,0.000827901,0.129796472
55,0.058444492,0.01251469,0.095040329
56,0.059337506,0.013942049,0.123201164
57,0.0517128,0.005840233,0.152660127
58,0.053484859,0.000690376,0.123399591
59,0.055702695,0.022861108,0.089953573
60,0.05976946,0.012664554,0.096852741
61,0.04280389,0.011265489,0.135115106
62,0.045221109,0.001160535,0.087183866
63,0.037314095,0.000513778,0.092753725
64,0.048853312,0.000471986,0.155989647
65,0.040377246,0.000329866,0.089989329
66,0.051285095,0.002759219,0.095483244
67,0.039528252,0.002835702,0.095488988
68,0.031905679,0.002565234,0.062550683
69,0.032730243,0.013764885,0.082574497
70,0.053109979,0.001033203,0.119253178
71,0.028244202,0.002923565,0.068435168
72,0.038826253,0.000581008,0.066565204
73,0.021251039,0.000341265,0.058261697
74,0.026377806,0.000312991,0.060117391
75,0.029094277,0.000161218,0.091968645
76,0.029955046,0.000676469,0.120179602
77,0.058835005,0.011186646,0.127089341
78,0.033220899,0.000969261,0.082591099
79,0.024478805,0.000427053,0.0615491
80,0.018761096,0.000260165,0.039452191
81,0.027329379,0.000190465,0.103350485
82,0.024037577,0.000252151,0.091560908
83,0.049041176,0.000163203,0.12442468
84,0.034583113,0.000110861,0.106649226
85,0.015381522,0.000171285,0.032031649
86,0.038889129,0.00010875,0.138369465
87,0.067901451,0.000940705,0.207324422
88,0.029716424,0.000818668,0.062274084
89,0.027257419,0.000858682,0.05569718
90,0.039948626,0.013876286,0.067389556
91,0.029329164,0.001845057,0.104611431
92,0.03348934,0.000436863,0.109967027
93,0.022104909,0.000531395,0.080778834
94,0.024563444,0.000618509,0.058930976
95,0.025633697,0.002033369,0.072153582
96,0.017124379,0.000698935,0.047157059
97,0.015960594,0.000298324,0.04279975
98,0.023408136,0.000208482,0.106284947
99,0.015636912,0.000310292,0.094120322


==> images/train_loss_pretrained_l2/7_cancer_hipt_frozen.csv <==
Step,train/loss,train/loss__MIN,train/loss__MAX
0,0.570767496,0.532199795,0.589377124
1,0.378600202,0.325148007,0.414802362
2,0.270445831,0.239143674,0.294281276
3,0.206477429,0.175474847,0.238307704
4,0.159170744,0.11479336,0.179028319
5,0.119444579,0.096060701,0.14838411
6,0.108290412,0.08269359,0.131410452
7,0.08150126,0.051807003,0.109469477
8,0.078165593,0.043849993,0.111434106
9,0.067119688,0.040870917,0.099493102
10,0.055507385,0.027316417,0.084531547
11,0.056643674,0.031436508,0.073788413
12,0.049398968,0.024370944,0.118654777
13,0.048903381,0.03883183,0.062781337
14,0.050369919,0.030224905,0.06660571
15,0.029075268,0.005738111,0.060487148
16,0.044840393,0.024514689,0.083215646
17,0.026876551,0.001629159,0.052341967
18,0.033910884,0.001406041,0.086915698
19,0.048566117,0.022139395,0.085156215
20,0.029552596,0.00123434,0.059168981
21,0.019142589,0.000547276,0.062687954
22,0.028082804,0.000569607,0.06048775
23,0.021678507,0.000191135,0.045962038
24,0.020562487,0.000174059,0.058156876
25,0.032092969,0.000175019,0.101212694
26,0.016832352,0.000149845,0.045005223
27,0.01644139,0.000171067,0.046303133
28,0.030447093,0.000182075,0.121599404
29,0.024599873,0.000200193,0.055957632
30,0.030571704,0.000281679,0.070407057
31,0.013018894,0.000284217,0.034506681
32,0.014487792,0.000454523,0.069744944
33,0.012019815,0.000315198,0.042006398
34,0.028481488,0.000400279,0.072365451
35,0.023061421,0.000250966,0.054458181
36,0.015626043,0.000227195,0.031570462
37,0.013811634,0.000165067,0.054552446
38,0.015596333,0.000627546,0.050831782
39,0.023611594,0.000288365,0.077912223
40,0.017968179,0.000170061,0.087166571
41,0.009909954,0.000234885,0.033850092
42,0.012437403,0.000158969,0.042051296
43,0.014986681,0.00015192,0.045154
44,0.013488432,0.000166636,0.041227164
45,0.006164255,0.000150246,0.031083638
46,0.010847574,0.000115196,0.028574976
47,0.022812631,0.000127423,0.076509965
48,0.014686742,0.000141382,0.066653649
49,0.005753986,0.000138961,0.035343958
50,0.003457576,0.000139286,0.01797651
51,0.014427793,0.000177853,0.10661202
52,0.02348915,0.000233335,0.096061924
53,0.026002225,0.000153003,0.080596718
54,0.012861214,0.000186688,0.053047377
55,0.01460643,0.00012442,0.029718987
56,0.004255635,0.000119449,0.013097288
57,0.001029885,0.000124933,0.003398695
58,0.005058909,0.000131284,0.030954354
59,0.021866263,0.000184914,0.086791173
60,0.013639083,0.000119456,0.046368203
61,0.003333502,0.000129675,0.017193923
62,0.002329072,0.000101201,0.016418592
63,0.004442665,9.57268E-05,0.020015002
64,0.01117412,0.000129382,0.050774019
65,0.028625892,0.000126474,0.101360576
66,0.018048136,0.000105688,0.072797509
67,0.011679336,0.000121217,0.043107238
68,0.014073573,0.000147664,0.087198121
69,0.01037951,0.000133057,0.036133938
70,0.023336305,0.000102128,0.092608507
71,0.006683968,0.000122358,0.018843833
72,0.005644917,0.000107691,0.021190142
73,0.001521413,0.000129776,0.010738112
74,0.004210763,0.000133488,0.017240792
75,0.010656246,9.09107E-05,0.068969539
76,0.0045952,0.000104079,0.027747438
77,0.006424501,8.72798E-05,0.036314595
78,0.013726035,0.000120265,0.084874813
79,0.03322512,0.000100706,0.078596378
80,0.011714114,0.000118229,0.036487418
81,0.011508589,0.000107114,0.054725826
82,0.018136792,0.000165958,0.05207799
83,0.007259093,0.000118537,0.0269602
84,0.007545543,0.000116539,0.046120623
85,0.004700342,0.000109978,0.029196117
86,0.007116864,0.000105063,0.030835605
87,0.003156872,9.6735E-05,0.019849898
88,0.012718254,0.00010178,0.067254204
89,0.015489946,8.49215E-05,0.074935564
90,0.003428762,8.72096E-05,0.015702098
91,0.015496401,0.000103513,0.088295704
92,0.018622871,9.84848E-05,0.101306104
93,0.005676468,9.30978E-05,0.014654261
94,0.013900052,0.000170091,0.074150291
95,0.010652633,0.000149442,0.026544297
96,0.00986541,0.000105707,0.026547873
97,0.003568717,9.82392E-05,0.025481086
98,0.005617315,0.000105097,0.022288831
99,0.005338589,9.98254E-05,0.023880419


==> images/train_loss_pretrained_l2/7_cancer_hiptle_finetuned.csv <==
Step,train/loss,train/loss__MIN,train/loss__MAX
0,0.529779528,0.468304599,0.604796467
1,0.304117351,0.261590417,0.34598162
2,0.221685401,0.177165875,0.263130249
3,0.206810241,0.156780176,0.230299986
4,0.159185705,0.109929597,0.185569585
5,0.149430133,0.110175583,0.176943706
6,0.115954326,0.087575654,0.143841087
7,0.113189709,0.095816926,0.136264434
8,0.106900948,0.061740751,0.138380109
9,0.090952101,0.058268211,0.11980076
10,0.075043447,0.037519569,0.111980969
11,0.072359062,0.046888749,0.111587326
12,0.073971654,0.046735111,0.097013945
13,0.053875389,0.029957726,0.085780188
14,0.04920259,0.021744655,0.078381664
15,0.064284314,0.034557057,0.096178377
16,0.044300499,0.010201853,0.082572647
17,0.041356839,0.004448044,0.0585216
18,0.036940539,0.003689229,0.065492139
19,0.038464335,0.008983631,0.074172983
20,0.045101234,0.00223805,0.073138423
21,0.032484277,0.002570012,0.059859698
22,0.033656563,0.001924799,0.068356666
23,0.022859001,0.001226864,0.052080129
24,0.016905418,0.000997343,0.05129619
25,0.024515382,0.00047515,0.065450525
26,0.031277441,0.000326526,0.066088086
27,0.019874083,0.005096992,0.052290409
28,0.027714115,0.000710273,0.06825433
29,0.029377774,0.000788444,0.070737671
30,0.013340425,0.000399516,0.035204835
31,0.019823669,0.000177939,0.035643515
32,0.015496398,0.000107156,0.046245044
33,0.014569598,9.38474E-05,0.027764586
34,0.016703064,0.000117417,0.034754652
35,0.016528455,7.8878E-05,0.066951459
36,0.018783501,0.000206743,0.058459019
37,0.012697538,0.000363948,0.05987595
38,0.015684776,8.21119E-05,0.043385796
39,0.007228655,7.88652E-05,0.037156994
40,0.014368344,0.000105941,0.055578233
41,0.014388884,6.65736E-05,0.045653157
42,0.008808032,4.97454E-05,0.050086106
43,0.01406586,7.80655E-05,0.0471333
44,0.017451126,7.18303E-05,0.064608348
45,0.011791788,6.85567E-05,0.046892645
46,0.003433793,5.20125E-05,0.019363837
47,0.007333741,8.26784E-05,0.053067597
48,0.019937727,3.5916E-05,0.063068914
49,0.009426396,8.28141E-05,0.033777523
50,0.015269849,7.29478E-05,0.091354538
51,0.010524417,6.27907E-05,0.072367481
52,0.002365513,4.48328E-05,0.013157102
53,0.000359332,5.56462E-05,0.001537641
54,0.006834185,3.17116E-05,0.065306917
55,0.016181566,5.67608E-05,0.090157228
56,0.015907842,4.67934E-05,0.067023281
57,0.01099503,6.26275E-05,0.055161926
58,0.026791857,0.000800053,0.059611715
59,0.01119351,0.000286704,0.040941059
60,0.004681965,0.000162724,0.021039004
61,0.005946651,9.13391E-05,0.022928753
62,0.000697631,5.48158E-05,0.003771821
63,0.00586636,6.54877E-05,0.027392757
64,0.006217363,5.8845E-05,0.053611454
65,0.000680797,4.96329E-05,0.005572671
66,0.00400276,4.87133E-05,0.036330063
67,0.014119275,4.91286E-05,0.061468318
68,0.018903763,3.086E-05,0.063997736
69,0.005516789,3.10604E-05,0.03003891
70,0.014468252,5.53585E-05,0.093341422
71,0.021631421,4.75279E-05,0.090544202
72,0.005502803,3.44577E-05,0.016793323
73,0.004337451,4.5393E-05,0.038690401
74,0.007201004,7.44833E-05,0.044460879
75,0.001580198,7.86633E-05,0.011026784
76,0.010174478,5.46901E-05,0.080690867
77,0.005518274,5.26312E-05,0.03725671
78,0.008215831,6.29302E-05,0.078528611
79,0.000531097,4.54821E-05,0.003633167
80,0.006883347,4.34177E-05,0.065957866
81,0.000349319,2.62454E-05,0.001909682
82,0.017408632,4.12889E-05,0.071064439
83,0.020829958,3.80688E-05,0.092952734
84,0.008637225,4.56355E-05,0.037052901
85,0.011485795,6.34904E-05,0.088822371
86,0.005901468,3.79682E-05,0.051428271
87,0.011621544,4.2921E-05,0.06387635
88,0.013594794,6.7029E-05,0.060944875
89,0.013882593,0.000159848,0.098371661
90,0.001335809,7.49025E-05,0.007056055
91,0.005533385,7.10008E-05,0.049929076
92,0.00897626,4.95487E-05,0.043217679
93,0.002918174,3.70827E-05,0.014147815
94,0.000392962,4.1819E-05,0.001468994
95,0.000228445,4.28242E-05,0.000900125
96,0.008375626,3.58321E-05,0.054696385
97,0.01820289,3.15688E-05,0.0891721
98,0.013284764,2.30209E-05,0.068327699
99,0.005392695,3.32559E-05,0.022765725


==> images/train_loss_pretrained_l2/7_cancer_hiptle_frozen.csv <==
Step,train/loss,train/loss__MIN,train/loss__MAX
0,0.638357691,0.592623893,0.672433352
1,0.426712743,0.383105231,0.454156402
2,0.317071811,0.293844055,0.351250066
3,0.249748307,0.212228825,0.290881206
4,0.189758318,0.171006102,0.232879499
5,0.15191179,0.090631805,0.170881446
6,0.128316505,0.090485892,0.163053783
7,0.099859251,0.083950864,0.120430414
8,0.080398519,0.063548673,0.090675547
9,0.075458117,0.054460349,0.095353302
10,0.059577791,0.043483519,0.080685525
11,0.053628022,0.022817337,0.068597445
12,0.043416016,0.034295267,0.05408459
13,0.036192508,0.021462183,0.055252393
14,0.027135106,0.014624025,0.032938344
15,0.027469652,0.012307311,0.038781465
16,0.02254845,0.010879691,0.038052471
17,0.01869979,0.009401176,0.038838189
18,0.014384816,0.007574332,0.019408426
19,0.014793245,0.006080928,0.033532143
20,0.013500391,0.006059761,0.02046452
21,0.011900454,0.003929686,0.027620175
22,0.01086437,0.003923206,0.017424505
23,0.0129589,0.004700746,0.036690794
24,0.010658978,0.001822465,0.022940111
25,0.007135875,0.003312433,0.014343933
26,0.00983417,0.003512651,0.018829905
27,0.006168233,0.002464902,0.01138387
28,0.009515538,0.003338441,0.018383266
29,0.005332207,0.002221255,0.011587017
30,0.012407316,0.001134789,0.040841252
31,0.007267157,0.002534347,0.016001665
32,0.008286118,0.001657687,0.027934173
33,0.003623851,0.001194217,0.008532057
34,0.004028518,0.001054294,0.010023747
35,0.002901469,0.000632832,0.006098192
36,0.007588893,0.000743104,0.025540699
37,0.004323318,0.001050044,0.015131724
38,0.004941636,0.001049364,0.018399436
39,0.004504698,0.0008617,0.010629321
40,0.008058888,0.000582037,0.032994669
41,0.009921835,0.000606489,0.039622566
42,0.006936731,0.001186023,0.01826463
43,0.009285372,0.00104568,0.040809791
44,0.014571469,0.000487745,0.042301796
45,0.004606729,0.000371082,0.018601602
46,0.003255513,0.000416709,0.0068743
47,0.001951914,0.000414358,0.004795626
48,0.002096856,0.000413999,0.005938711
49,0.012379753,0.000292407,0.067406088
50,0.007510248,0.001014036,0.029077624
51,0.009857638,0.000922858,0.024806755
52,0.005935182,0.000832922,0.01565962
53,0.006696474,0.000835765,0.026387243
54,0.007004276,0.000428513,0.015949058
55,0.005802982,0.000695785,0.02641395
56,0.001575629,0.000391615,0.003374087
57,0.00130307,0.000422825,0.002350958
58,0.005170554,0.000511548,0.021569631
59,0.0072839,0.000613691,0.021154449
60,0.002584601,0.000321348,0.010881274
61,0.006634438,0.000748465,0.018418796
62,0.00295849,0.000751948,0.009692141
63,0.003421082,0.001056825,0.008255563
64,0.001963601,0.00050598,0.005313782
65,0.00451842,0.00046564,0.033163209
66,0.005431362,0.000421533,0.016549552
67,0.005919893,0.000232191,0.02003851
68,0.002189377,0.000329374,0.006057555
69,0.004830509,0.000306214,0.02016996
70,0.006168326,0.000275686,0.017941845
71,0.005323777,0.00081957,0.015620294
72,0.005961319,0.000157565,0.021727761
73,0.003453089,0.000285053,0.019354415
74,0.003812458,0.000259263,0.025226622
75,0.004746189,0.000268653,0.019749203
76,0.003436284,0.000481376,0.019396759
77,0.006713322,0.000972519,0.023767126
78,0.002381283,0.000241214,0.007362895
79,0.00778062,0.000241117,0.029719723
80,0.007908694,0.000276923,0.030499838
81,0.006882332,0.000509199,0.043815573
82,0.008570699,0.000823728,0.028487561
83,0.007099938,0.000558481,0.020829387
84,0.007890336,0.000417321,0.030144731
85,0.004073208,0.000639877,0.023363313
86,0.005199394,0.000127433,0.033312884
87,0.003826405,0.000567647,0.014919011
88,0.001962147,0.000229135,0.009067223
89,0.00372784,0.000233153,0.014161357
90,0.005536312,0.000305059,0.026083633
91,0.006562136,0.000340711,0.019003114
92,0.008178624,0.000737533,0.023981131
93,0.003991594,0.000530826,0.014092417
94,0.003326169,0.000284936,0.014441367
95,0.004167852,0.000304164,0.01636732
96,0.001854343,0.000156346,0.003782041
97,0.007559035,0.000124126,0.034567956
98,0.004698667,0.000409456,0.015001046
99,0.004639391,0.000564457,0.021264778


==> images/train_loss_pretrained_l2/7_cancer_hiptle_random.csv <==
Step,train/loss,train/loss__MIN,train/loss__MAX
0,0.446015875,0.402510903,0.464034004
1,0.239092317,0.186771295,0.270396108
2,0.175003839,0.132867349,0.213323535
3,0.145492103,0.0845306,0.173422763
4,0.105379169,0.076200686,0.132062568
5,0.10886529,0.053552076,0.136751956
6,0.08144861,0.051313308,0.113567526
7,0.08159992,0.061494526,0.097678571
8,0.078677015,0.037882767,0.11834686
9,0.06288011,0.04178544,0.088355861
10,0.051151494,0.021236038,0.094321002
11,0.041151201,0.005274721,0.090044991
12,0.04912699,0.024081226,0.08965159
13,0.04602361,0.016646758,0.076680159
14,0.044809557,0.001389722,0.077048701
15,0.036832124,0.01935825,0.056477014
16,0.030366174,0.004008908,0.061082429
17,0.031936867,0.00584037,0.056323089
18,0.027332775,0.014728095,0.044239884
19,0.015827478,0.001121868,0.048382155
20,0.030679096,0.001468355,0.063495228
21,0.024782924,0.000487643,0.051584438
22,0.017524874,0.000296018,0.035829832
23,0.02101065,0.000197525,0.075339519
24,0.017449206,0.000229261,0.041866462
25,0.01731649,0.00022657,0.065893762
26,0.02155396,0.000249648,0.063352657
27,0.033046322,0.000168962,0.087830113
28,0.014393065,0.000187714,0.058235189
29,0.012346263,0.000173534,0.034629852
30,0.015524326,0.000198134,0.063499609
31,0.008449965,0.000158141,0.03742913
32,0.014109725,0.0002135,0.057495622
33,0.00812915,0.000165046,0.026348324
34,0.03207414,0.000175952,0.102117391
35,0.016080235,0.000220678,0.072152034
36,0.009538134,0.000163127,0.038564605
37,0.016013098,0.000188073,0.055730406
38,0.017270353,0.000259912,0.051960285
39,0.004669556,0.000157436,0.016386551
40,0.005555639,0.000136212,0.030180401
41,0.00733939,0.000132011,0.043487383
42,0.005876911,0.000154289,0.01883853
43,0.022516587,0.000157632,0.088419156
44,0.007032138,0.000112748,0.025774003
45,0.015040744,0.000104706,0.067089705
46,0.009829991,0.00011585,0.035063353
47,0.016478732,0.000137473,0.083904223
48,0.013915769,0.000162462,0.041572812
49,0.012977018,0.000175268,0.086788104
50,0.002947809,0.000129286,0.010813562
51,0.018998731,0.000140146,0.047207311
52,0.010181866,0.000169273,0.036646476
53,0.003411763,0.000151176,0.015341362
54,0.000566176,0.000122781,0.002052002
55,0.000410593,0.00012962,0.00178816
56,0.01624048,0.000134878,0.075419778
57,0.021993694,0.000127889,0.095437488
58,0.015319857,0.000141769,0.068330463
59,0.006046159,0.000146699,0.023485608
60,0.01244637,0.000139493,0.056328547
61,0.016758664,0.000185286,0.076676288
62,0.005064186,0.000155061,0.026860238
63,0.001003711,0.000118375,0.003852722
64,0.005249342,9.81734E-05,0.019853935
65,0.005358724,9.86666E-05,0.045518983
66,0.00251088,0.000102259,0.011215265
67,0.00671415,0.000119875,0.044708117
68,0.014373393,0.00011563,0.054165483
69,0.001076907,0.000106216,0.003788754
70,0.019811654,0.000155812,0.082724264
71,0.001351736,9.64402E-05,0.004171488
72,0.002699274,7.31238E-05,0.02479088
73,0.003050586,8.55369E-05,0.026972863
74,0.001022697,7.37358E-05,0.008621485
75,0.002647851,8.64557E-05,0.025025686
76,0.010175177,9.0604E-05,0.064147798
77,0.019745558,9.9561E-05,0.072263244
78,0.017342786,9.30226E-05,0.082962713
79,0.018032761,9.06189E-05,0.075735765
80,0.011337807,0.000176451,0.050251888
81,0.003855652,0.000132489,0.01391873
82,0.011616012,0.000110768,0.06216109
83,0.003113861,9.96027E-05,0.013487018
84,0.005885935,0.000100938,0.032330098
85,0.002121201,9.38527E-05,0.016379828
86,0.010736096,8.8153E-05,0.049825517
87,0.004809488,0.000127051,0.020741634
88,0.002541553,7.98736E-05,0.016355998
89,0.002843735,8.80993E-05,0.018250038
90,0.014119909,8.71921E-05,0.055431042
91,0.013184407,9.94606E-05,0.051981304
92,0.021598891,0.00013536,0.07885361
93,0.002976621,0.000109986,0.017507671
94,0.006475332,0.000100543,0.01910787
95,0.003507768,9.41019E-05,0.029573233
96,0.00641997,0.000158257,0.026289082
97,0.00960767,0.000117788,0.032396402
98,0.008264455,9.55533E-05,0.026721524
99,0.000626935,9.21858E-05,0.003317315

